Information Rates of Next-Generation Long-Haul Optical Fiber Systems Using Coded Modulation

A comprehensive study of the coded performance of long-haul spectrally-efficient WDM optical fiber transmission systems with different coded modulation decoding structures is presented. Achievable information rates are derived for three different square QAM formats and the optimal format is identified as a function of distance and specific decoder implementation. The four cases analyzed combine hard-decision (HD) or soft-decision (SD) decoding together with either a bit-wise or a symbol-wise demapper, the last two suitable for binary and nonbinary codes, respectively. The information rates achievable for each scheme are calculated based on the mismatched decoder principle. These quantities represent true indicators of the coded performance of the system for specific decoder implementations and when the modulation format and its input distribution are fixed. In combination with the structure of the decoder, two different receiver-side equalization strategies are also analyzed: electronic dispersion compensation and digital backpropagation. We show that, somewhat unexpectedly, schemes based on nonbinary HD codes can achieve information rates comparable to SD decoders and that, when SD is used, switching from a symbol-wise to a bit-wise decoder results in a negligible penalty. Conversely, from an information-theoretic standpoint, HD binary decoders are shown to be unsuitable for spectrally-efficient, long-haul systems.

==> Figures_data/AWGN_16QAM_HD-BW.txt <==
-10.00   0.04063719
 -9.00   0.05229355
 -8.00   0.06753514
 -7.00   0.08753215
 -6.00   0.11382021
 -5.00   0.14836895
 -4.00   0.19361500
 -3.00   0.25241061
 -2.00   0.32782425
 -1.00   0.42274042
  0.00   0.53927316
  1.00   0.67814995
  2.00   0.83838698
  3.00   1.01761137
  4.00   1.21311582
  5.00   1.42320396
  6.00   1.64798986
  7.00   1.88896620
  8.00   2.14731342
  9.00   2.42164975
 10.00   2.70626652
 11.00   2.99062578
 12.00   3.26030612
 13.00   3.49929552
 14.00   3.69350062
 15.00   3.83484335
 16.00   3.92429420
 17.00   3.97173131
 18.00   3.99186019
 19.00   3.99831349
 20.00   3.99976958
 21.00   3.99998140
 22.00   3.99999923
 23.00   3.99999999
 24.00   4.00000000
 25.00   4.00000000
 26.00   4.00000000
 27.00   4.00000000
 28.00   4.00000000
 29.00   4.00000000
 30.00   4.00000000


==> Figures_data/AWGN_16QAM_HD-SW.txt <==
-10.00   0.10537386
 -9.00   0.13353852
 -8.00   0.16835017
 -7.00   0.21222020
 -6.00   0.26616513
 -5.00   0.33202902
 -4.00   0.41107481
 -3.00   0.50495041
 -2.00   0.61517295
 -1.00   0.74005740
  0.00   0.87985129
  1.00   1.03366785
  2.00   1.19796965
  3.00   1.37201026
  4.00   1.55246465
  5.00   1.73755892
  6.00   1.92880023
  7.00   2.13015150
  8.00   2.34374337
  9.00   2.57378551
 10.00   2.81687755
 11.00   3.06702263
 12.00   3.30988045
 13.00   3.52978240
 14.00   3.70898928
 15.00   3.84257765
 16.00   3.92807064
 17.00   3.97276188
 18.00   3.99209879
 19.00   3.99842762
 20.00   3.99978990
 21.00   3.99998136
 22.00   4.00000000
 23.00   4.00000000
 24.00   4.00000000
 25.00   4.00000000
 26.00   4.00000000
 27.00   4.00000000
 28.00   4.00000000
 29.00   4.00000000
 30.00   4.00000000


==> Figures_data/AWGN_16QAM_SD-BW.txt <==
-10.00   0.11244555
 -9.00   0.14244138
 -8.00   0.17493038
 -7.00   0.21994354
 -6.00   0.27171788
 -5.00   0.33594887
 -4.00   0.41776317
 -3.00   0.51117835
 -2.00   0.61979669
 -1.00   0.75053128
  0.00   0.90096237
  1.00   1.06960936
  2.00   1.25778911
  3.00   1.46772749
  4.00   1.69163687
  5.00   1.93536778
  6.00   2.17670114
  7.00   2.42695905
  8.00   2.67937160
  9.00   2.92426010
 10.00   3.16410647
 11.00   3.38423274
 12.00   3.58058537
 13.00   3.73632922
 14.00   3.85374869
 15.00   3.92896897
 16.00   3.97040536
 17.00   3.99042962
 18.00   3.99777989
 19.00   3.99961599
 20.00   3.99995239
 21.00   3.99999440
 22.00   3.99999997
 23.00   4.00000000
 24.00   4.00000000
 25.00   4.00000000
 26.00   4.00000000
 27.00   4.00000000
 28.00   4.00000000
 29.00   4.00000000
 30.00   4.00000000


==> Figures_data/AWGN_16QAM_SD-SW.txt <==
-10.00   0.13785978
 -9.00   0.17097471
 -8.00   0.21196585
 -7.00   0.26219210
 -6.00   0.32357212
 -5.00   0.39639703
 -4.00   0.48228121
 -3.00   0.58446719
 -2.00   0.70215038
 -1.00   0.83720357
  0.00   0.98958705
  1.00   1.15915558
  2.00   1.34240791
  3.00   1.54089443
  4.00   1.75126610
  5.00   1.97419225
  6.00   2.20390789
  7.00   2.44158014
  8.00   2.68382228
  9.00   2.92721303
 10.00   3.16406200
 11.00   3.38504545
 12.00   3.57975932
 13.00   3.73740124
 14.00   3.85270462
 15.00   3.92869108
 16.00   3.97066422
 17.00   3.99029810
 18.00   3.99755046
 19.00   3.99956442
 20.00   3.99996165
 21.00   3.99999705
 22.00   3.99999939
 23.00   4.00000000
 24.00   4.00000000
 25.00   4.00000000
 26.00   4.00000000
 27.00   4.00000000
 28.00   4.00000000
 29.00   4.00000000
 30.00   4.00000000


==> Figures_data/AWGN_256QAM_HD-BW.txt <==
-10.00   0.01954178
 -9.00   0.02521834
 -8.00   0.03264805
 -7.00   0.04238497
 -6.00   0.05513602
 -5.00   0.07177728
 -4.00   0.09335434
 -3.00   0.12106004
 -2.00   0.15619196
 -1.00   0.20010725
  0.00   0.25420422
  1.00   0.31995065
  2.00   0.39893188
  3.00   0.49283238
  4.00   0.60326657
  5.00   0.73152167
  6.00   0.87849795
  7.00   1.04512326
  8.00   1.23306135
  9.00   1.44503949
 10.00   1.68427501
 11.00   1.95319085
 12.00   2.25210036
 13.00   2.57846594
 14.00   2.92702530
 15.00   3.29086016
 16.00   3.66329793
 17.00   4.04015077
 18.00   4.42125302
 19.00   4.81010018
 20.00   5.21115189
 21.00   5.62580255
 22.00   6.04904650
 23.00   6.46845266
 24.00   6.86562696
 25.00   7.21947722
 26.00   7.51079575
 27.00   7.72758742
 28.00   7.86943761
 29.00   7.94826537
 30.00   7.98389434


==> Figures_data/AWGN_256QAM_HD-SW.txt <==
-10.00   0.11923816
 -9.00   0.14967270
 -8.00   0.18818591
 -7.00   0.23640654
 -6.00   0.29528182
 -5.00   0.36674812
 -4.00   0.45353390
 -3.00   0.55554159
 -2.00   0.67536746
 -1.00   0.81237035
  0.00   0.96633961
  1.00   1.13806993
  2.00   1.32505698
  3.00   1.52623770
  4.00   1.74087101
  5.00   1.96650003
  6.00   2.20410777
  7.00   2.44795720
  8.00   2.70194745
  9.00   2.95873806
 10.00   3.22233312
 11.00   3.48834440
 12.00   3.75858880
 13.00   4.02872735
 14.00   4.29657802
 15.00   4.56318541
 16.00   4.82679473
 17.00   5.08484190
 18.00   5.33906262
 19.00   5.59537424
 20.00   5.85751788
 21.00   6.13586217
 22.00   6.43301349
 23.00   6.74281228
 24.00   7.04788594
 25.00   7.33305254
 26.00   7.57431593
 27.00   7.75920914
 28.00   7.88311017
 29.00   7.95306036
 30.00   7.98540309


==> Figures_data/AWGN_256QAM_SD-BW.txt <==
-10.00   0.10494187
 -9.00   0.13192278
 -8.00   0.16542996
 -7.00   0.20614491
 -6.00   0.25540293
 -5.00   0.31556699
 -4.00   0.38665661
 -3.00   0.47561443
 -2.00   0.57598141
 -1.00   0.69386179
  0.00   0.82989441
  1.00   0.98026090
  2.00   1.15026761
  3.00   1.33678921
  4.00   1.53930893
  5.00   1.75711523
  6.00   1.98887725
  7.00   2.22909205
  8.00   2.48724476
  9.00   2.75271385
 10.00   3.03348468
 11.00   3.31529727
 12.00   3.61154714
 13.00   3.92061982
 14.00   4.24350583
 15.00   4.57105600
 16.00   4.90759100
 17.00   5.25030299
 18.00   5.58889470
 19.00   5.91451784
 20.00   6.24456484
 21.00   6.56238774
 22.00   6.86450706
 23.00   7.14960199
 24.00   7.40338083
 25.00   7.61795758
 26.00   7.77666592
 27.00   7.88689753
 28.00   7.95097377
 29.00   7.98306530
 30.00   7.99517437


==> Figures_data/AWGN_256QAM_SD-SW.txt <==
-10.00   0.13732824
 -9.00   0.17102609
 -8.00   0.21208079
 -7.00   0.26246219
 -6.00   0.32333495
 -5.00   0.39586728
 -4.00   0.48284206
 -3.00   0.58479513
 -2.00   0.70314200
 -1.00   0.83863782
  0.00   0.99282302
  1.00   1.16275748
  2.00   1.35020353
  3.00   1.55093146
  4.00   1.76822276
  5.00   1.99671169
  6.00   2.23651480
  7.00   2.48571925
  8.00   2.74459897
  9.00   3.01023554
 10.00   3.28336414
 11.00   3.56341736
 12.00   3.84853008
 13.00   4.13806153
 14.00   4.43197800
 15.00   4.72926691
 16.00   5.03069927
 17.00   5.33377110
 18.00   5.64029422
 19.00   5.94758890
 20.00   6.25712212
 21.00   6.56521972
 22.00   6.86553171
 23.00   7.15043670
 24.00   7.40448008
 25.00   7.61653366
 26.00   7.77780965
 27.00   7.88685243
 28.00   7.95099298
 29.00   7.98280390
 30.00   7.99526323


==> Figures_data/AWGN_4QAM_HD-BW.txt <==
-10.00   0.08978877
 -9.00   0.11237967
 -8.00   0.14044432
 -7.00   0.17518911
 -6.00   0.21801797
 -5.00   0.27052428
 -4.00   0.33445354
 -3.00   0.41161951
 -2.00   0.50375215
 -1.00   0.61225256
  0.00   0.73783447
  1.00   0.88004835
  2.00   1.03672498
  3.00   1.20344654
  4.00   1.37325494
  5.00   1.53690539
  6.00   1.68398569
  7.00   1.80501440
  8.00   1.89410517
  9.00   1.95107871
 10.00   1.98158871
 11.00   1.99465596
 12.00   1.99888352
 13.00   1.99984611
 14.00   1.99998746
 15.00   1.99999947
 16.00   1.99999999
 17.00   2.00000000
 18.00   2.00000000
 19.00   2.00000000
 20.00   2.00000000
 21.00   2.00000000
 22.00   2.00000000
 23.00   2.00000000
 24.00   2.00000000
 25.00   2.00000000
 26.00   2.00000000
 27.00   2.00000000
 28.00   2.00000000
 29.00   2.00000000
 30.00   2.00000000


==> Figures_data/AWGN_4QAM_HD-SW.txt <==
-10.00   0.08968971
 -9.00   0.11236448
 -8.00   0.14070349
 -7.00   0.17527478
 -6.00   0.21827605
 -5.00   0.27079532
 -4.00   0.33389065
 -3.00   0.41212532
 -2.00   0.50361545
 -1.00   0.61250936
  0.00   0.73761992
  1.00   0.88099558
  2.00   1.03714631
  3.00   1.20323287
  4.00   1.37311598
  5.00   1.53701798
  6.00   1.68416267
  7.00   1.80508643
  8.00   1.89428235
  9.00   1.95137556
 10.00   1.98165139
 11.00   1.99474685
 12.00   1.99887111
 13.00   1.99986685
 14.00   1.99998885
 15.00   2.00000000
 16.00   2.00000000
 17.00   2.00000000
 18.00   2.00000000
 19.00   2.00000000
 20.00   2.00000000
 21.00   2.00000000
 22.00   2.00000000
 23.00   2.00000000
 24.00   2.00000000
 25.00   2.00000000
 26.00   2.00000000
 27.00   2.00000000
 28.00   2.00000000
 29.00   2.00000000
 30.00   2.00000000


==> Figures_data/AWGN_4QAM_SD-BW.txt <==
-10.00   0.13684080
 -9.00   0.16992842
 -8.00   0.21262876
 -7.00   0.26205249
 -6.00   0.32299875
 -5.00   0.39408034
 -4.00   0.48175987
 -3.00   0.58313213
 -2.00   0.69750883
 -1.00   0.82869066
  0.00   0.97065645
  1.00   1.12509534
  2.00   1.28446056
  3.00   1.44111151
  4.00   1.58647793
  5.00   1.71746128
  6.00   1.82394439
  7.00   1.90103963
  8.00   1.95147287
  9.00   1.98026555
 10.00   1.99357584
 11.00   1.99835619
 12.00   1.99972411
 13.00   1.99997391
 14.00   1.99999975
 15.00   2.00000000
 16.00   2.00000000
 17.00   2.00000000
 18.00   2.00000000
 19.00   2.00000000
 20.00   2.00000000
 21.00   2.00000000
 22.00   2.00000000
 23.00   2.00000000
 24.00   2.00000000
 25.00   2.00000000
 26.00   2.00000000
 27.00   2.00000000
 28.00   2.00000000
 29.00   2.00000000
 30.00   2.00000000


==> Figures_data/AWGN_4QAM_SD-SW.txt <==
-10.00   0.13712876
 -9.00   0.17087100
 -8.00   0.21204936
 -7.00   0.26256172
 -6.00   0.32238279
 -5.00   0.39541165
 -4.00   0.48160416
 -3.00   0.58207940
 -2.00   0.69863597
 -1.00   0.82805498
  0.00   0.97220849
  1.00   1.12567192
  2.00   1.28390540
  3.00   1.44166537
  4.00   1.58868062
  5.00   1.71864266
  6.00   1.82342699
  7.00   1.90129536
  8.00   1.95205278
  9.00   1.98042614
 10.00   1.99348873
 11.00   1.99835949
 12.00   1.99971711
 13.00   1.99996490
 14.00   1.99999852
 15.00   1.99999964
 16.00   2.00000000
 17.00   2.00000000
 18.00   2.00000000
 19.00   2.00000000
 20.00   2.00000000
 21.00   2.00000000
 22.00   2.00000000
 23.00   2.00000000
 24.00   2.00000000
 25.00   2.00000000
 26.00   2.00000000
 27.00   2.00000000
 28.00   2.00000000
 29.00   2.00000000
 30.00   2.00000000


==> Figures_data/AWGN_64QAM_HD-BW.txt <==
-10.00   0.02626446
 -9.00   0.03387871
 -8.00   0.04384447
 -7.00   0.05691033
 -6.00   0.07403679
 -5.00   0.09642311
 -4.00   0.12551374
 -3.00   0.16297521
 -2.00   0.21064653
 -1.00   0.27048947
  0.00   0.34458505
  1.00   0.43520783
  2.00   0.54493463
  3.00   0.67664339
  4.00   0.83322852
  5.00   1.01697726
  6.00   1.22876093
  7.00   1.46736367
  8.00   1.72932195
  9.00   2.00957174
 10.00   2.30294257
 11.00   2.60604724
 12.00   2.91859492
 13.00   3.24309538
 14.00   3.58263536
 15.00   3.93757826
 16.00   4.30281259
 17.00   4.66684722
 18.00   5.01296554
 19.00   5.32201259
 20.00   5.57650087
 21.00   5.76548258
 22.00   5.88853103
 23.00   5.95634955
 24.00   5.98662955
 25.00   5.99699976
 26.00   5.99954595
 27.00   5.99995824
 28.00   5.99999795
 29.00   5.99999995
 30.00   6.00000000


==> Figures_data/AWGN_64QAM_HD-SW.txt <==
-10.00   0.11168534
 -9.00   0.14170736
 -8.00   0.17945721
 -7.00   0.22587933
 -6.00   0.28298704
 -5.00   0.35435215
 -4.00   0.43866932
 -3.00   0.53872101
 -2.00   0.65580279
 -1.00   0.79087985
  0.00   0.94142376
  1.00   1.10800606
  2.00   1.29161075
  3.00   1.48659390
  4.00   1.69384822
  5.00   1.90964639
  6.00   2.13354923
  7.00   2.36237526
  8.00   2.59697062
  9.00   2.83144458
 10.00   3.06718474
 11.00   3.29911081
 12.00   3.53352818
 13.00   3.76894847
 14.00   4.01495561
 15.00   4.27808573
 16.00   4.55576619
 17.00   4.84567739
 18.00   5.13099035
 19.00   5.39471625
 20.00   5.61616562
 21.00   5.78481541
 22.00   5.89660550
 23.00   5.95926356
 24.00   5.98727153
 25.00   5.99703567
 26.00   5.99959553
 27.00   5.99996634
 28.00   6.00000000
 29.00   6.00000000
 30.00   6.00000000


==> Figures_data/AWGN_64QAM_SD-BW.txt <==
-10.00   0.10648524
 -9.00   0.13485113
 -8.00   0.16679003
 -7.00   0.20908400
 -6.00   0.25950241
 -5.00   0.31854432
 -4.00   0.39374975
 -3.00   0.48185732
 -2.00   0.58624553
 -1.00   0.70562273
  0.00   0.84350133
  1.00   0.99935006
  2.00   1.17556663
  3.00   1.36573283
  4.00   1.57304311
  5.00   1.80478382
  6.00   2.04518879
  7.00   2.30735985
  8.00   2.58138184
  9.00   2.87121431
 10.00   3.16779113
 11.00   3.47128802
 12.00   3.78226179
 13.00   4.08546255
 14.00   4.38142657
 15.00   4.67849950
 16.00   4.95976512
 17.00   5.22301600
 18.00   5.46036535
 19.00   5.65340873
 20.00   5.79978599
 21.00   5.89957118
 22.00   5.95672684
 23.00   5.98491820
 24.00   5.99582561
 25.00   5.99916439
 26.00   5.99989646
 27.00   5.99999408
 28.00   5.99999999
 29.00   6.00000000
 30.00   6.00000000


==> Figures_data/AWGN_64QAM_SD-SW.txt <==
-10.00   0.13708683
 -9.00   0.17095263
 -8.00   0.21297339
 -7.00   0.26228266
 -6.00   0.32325970
 -5.00   0.39573077
 -4.00   0.48278035
 -3.00   0.58379420
 -2.00   0.70363163
 -1.00   0.83895287
  0.00   0.99215429
  1.00   1.16241368
  2.00   1.34697270
  3.00   1.54959230
  4.00   1.76542096
  5.00   1.99261327
  6.00   2.23044950
  7.00   2.48028637
  8.00   2.73473709
  9.00   2.99875559
 10.00   3.26841140
 11.00   3.54438186
 12.00   3.82442554
 13.00   4.10888891
 14.00   4.39623367
 15.00   4.68117813
 16.00   4.96129442
 17.00   5.22448943
 18.00   5.45920998
 19.00   5.65456754
 20.00   5.80171358
 21.00   5.89975878
 22.00   5.95721436
 23.00   5.98511439
 24.00   5.99600082
 25.00   5.99921745
 26.00   5.99989718
 27.00   5.99999225
 28.00   5.99999889
 29.00   6.00000000
 30.00   6.00000000


==> Figures_data/EDC_only_16QAM_HD_BW_MI.txt <==
801.70   7.99961678
1603.40   7.97133471
2405.10   7.81023661
3206.80   7.52457583
4008.50   7.17327735
4810.20   6.80672588
5611.90   6.43484476
6413.60   6.08989536
7215.30   5.77471105
8017.00   5.50285721
8818.70   5.24133130
9620.40   5.00191212
10422.10   4.78306035
11223.80   4.58575272
12025.50   4.40730326


==> Figures_data/EDC_only_16QAM_HD_SW_MI.txt <==
801.70   7.99999906
1603.40   7.97260318
2405.10   7.81893962
3206.80   7.54936576
4008.50   7.22132649
4810.20   6.88297833
5611.90   6.54405256
6413.60   6.23389905
7215.30   5.95405945
8017.00   5.71547727
8818.70   5.48858389
9620.40   5.28316109
10422.10   5.09721834
11223.80   4.93161492
12025.50   4.78204039


==> Figures_data/EDC_only_16QAM_SD_BW_MI.txt <==
801.70   7.99999622
1603.40   7.99134120
2405.10   7.92604691
3206.80   7.78152592
4008.50   7.58007708
4810.20   7.34781504
5611.90   7.09296187
6413.60   6.84468576
7215.30   6.60869253
8017.00   6.39206822
8818.70   6.18182078
9620.40   5.98086852
10422.10   5.79520137
11223.80   5.62046676
12025.50   5.45525589


==> Figures_data/EDC_only_16QAM_SD_SW_MI.txt <==
801.70   7.99999622
1603.40   7.99134120
2405.10   7.92604691
3206.80   7.78152592
4008.50   7.58007721
4810.20   7.34781727
5611.90   7.09297808
6413.60   6.84476590
7215.30   6.60894471
8017.00   6.39265142
8818.70   6.18305287
9620.40   5.98320918
10422.10   5.79911233
11223.80   5.62650114
12025.50   5.46431348


==> Figures_data/EDC_only_256QAM_HD_BW_MI.txt <==
801.70  11.06030310
1603.40   8.52871785
2405.10   7.11485746
3206.80   6.13908756
4008.50   5.38826505
4810.20   4.81388135
5611.90   4.34699535
6413.60   3.97210503
7215.30   3.66832831
8017.00   3.41285647
8818.70   3.18624888
9620.40   2.99030316
10422.10   2.82317876
11223.80   2.66958295
12025.50   2.53870843


==> Figures_data/EDC_only_256QAM_HD_SW_MI.txt <==
801.70  12.16074783
1603.40  10.49831475
2405.10   9.54330351
3206.80   8.85038547
4008.50   8.29022028
4810.20   7.83512218
5611.90   7.44483010
6413.60   7.11379422
7215.30   6.82895467
8017.00   6.58101300
8818.70   6.35340148
9620.40   6.14449736
10422.10   5.95349624
11223.80   5.78167572
12025.50   5.62084290


==> Figures_data/EDC_only_256QAM_SD_BW_MI.txt <==
801.70  12.96876123
1603.40  10.87897356
2405.10   9.61679360
3206.80   8.72975824
4008.50   8.05015823
4810.20   7.50672212
5611.90   7.05885301
6413.60   6.68954560
7215.30   6.37484934
8017.00   6.10191437
8818.70   5.85277993
9620.40   5.62691361
10422.10   5.41995539
11223.80   5.23420871
12025.50   5.06418327


==> Figures_data/EDC_only_256QAM_SD_SW_MI.txt <==
801.70  12.98080183
1603.40  11.01305294
2405.10   9.88258416
3206.80   9.08676395
4008.50   8.46715200
4810.20   7.96204577
5611.90   7.53707329
6413.60   7.17972024
7215.30   6.87319830
8017.00   6.60595058
8818.70   6.36032757
9620.40   6.13685960
10422.10   5.93321554
11223.80   5.74747978
12025.50   5.57700072


==> Figures_data/EDC_only_64QAM_HD_BW_MI.txt <==
801.70  11.44815597
1603.40   9.76276020
2405.10   8.41982292
3206.80   7.47137863
4008.50   6.75328391
4810.20   6.16442557
5611.90   5.67949885
6413.60   5.27593392
7215.30   4.94060287
8017.00   4.63286213
8818.70   4.37270342
9620.40   4.13269547
10422.10   3.92094222
11223.80   3.72445358
12025.50   3.54039333


==> Figures_data/EDC_only_64QAM_HD_SW_MI.txt <==
801.70  11.50135970
1603.40  10.05198370
2405.10   8.97632653
3206.80   8.26403881
4008.50   7.74142397
4810.20   7.31252461
5611.90   6.95900828
6413.60   6.65877891
7215.30   6.40371118
8017.00   6.16722373
8818.70   5.95955493
9620.40   5.76837568
10422.10   5.59427570
11223.80   5.43354998
12025.50   5.28216360


==> Figures_data/EDC_only_64QAM_SD_BW_MI.txt <==
801.70  11.75767781
1603.40  10.73720372
2405.10   9.77337330
3206.80   9.01656658
4008.50   8.39639723
4810.20   7.86664272
5611.90   7.40044456
6413.60   7.00887885
7215.30   6.66822541
8017.00   6.36620526
8818.70   6.09840364
9620.40   5.86069274
10422.10   5.64319716
11223.80   5.43981975
12025.50   5.25358092


==> Figures_data/EDC_only_64QAM_SD_SW_MI.txt <==
801.70  11.75767781
1603.40  10.73728231
2405.10   9.77590987
3206.80   9.03046704
4008.50   8.43201282
4810.20   7.93225926
5611.90   7.50175599
6413.60   7.14415120
7215.30   6.83544504
8017.00   6.56325095
8818.70   6.32100015
9620.40   6.10604492
10422.10   5.90808294
11223.80   5.72354640
12025.50   5.55373262


==> Figures_data/EDC_only_HD_BW.dat <==
 xaxis       yaxis      label

801.70   11.44815597     b
1603.40   9.76276020     b
2405.10   8.41982292     b
3206.80   7.52457583     a
4008.50   7.17327735     a
4810.20   6.80672588	 a
5611.90   6.43484476	 a
6413.60   6.08989536	 a
7215.30   5.77471105	 a
8017.00   5.50285721	 a
8818.70   5.24133130	 a
9620.40   5.00191212	 a
10422.10   4.78306035	 a
11223.80   4.58575272	 a
12025.50   4.40730326	 a


==> Figures_data/EDC_only_HD_BW.txt <==
801.70  11.44815597      
1603.40   9.76276020     
2405.10   8.41982292     
3206.80   7.52457583     
4008.50   7.17327735     
4810.20   6.80672588	 
5611.90   6.43484476	 
6413.60   6.08989536	 
7215.30   5.77471105	 
8017.00   5.50285721	 
8818.70   5.24133130	 
9620.40   5.00191212	 
10422.10   4.78306035	 
11223.80   4.58575272	 
12025.50   4.40730326	 


==> Figures_data/EDC_only_HD_SW.dat <==
xaxis	   yaxis	label
801.70  12.16074783       c
1603.40  10.49831475	  c
2405.10   9.54330351      c
3206.80   8.85038547	  c
4008.50   8.29022028	  c
4810.20   7.83512218	  c
5611.90   7.44483010	  c
6413.60   7.11379422	  c
7215.30   6.82895467	  c
8017.00   6.58101300	  c
8818.70   6.35340148	  c
9620.40   6.14449736	  c
10422.10   5.95349624	  c
11223.80   5.78167572	  c
12025.50   5.62084290	  c


==> Figures_data/EDC_only_HD_SW.txt <==
801.70  12.16074783
1603.40  10.49831475
2405.10   9.54330351
3206.80   8.85038547
4008.50   8.29022028
4810.20   7.83512218
5611.90   7.44483010
6413.60   7.11379422
7215.30   6.82895467
8017.00   6.58101300
8818.70   6.35340148
9620.40   6.14449736
10422.10   5.95349624
11223.80   5.78167572
12025.50   5.62084290


==> Figures_data/EDC_only_SD_BW.dat <==
xaxis	    yaxis	 label

801.70  12.96876123        c
1603.40  10.87897356       c
2405.10   9.77337330       b
3206.80   9.01656658       b
4008.50   8.39639723       b
4810.20   7.86664272       b
5611.90   7.40044456       b
6413.60   7.00887885       b
7215.30   6.66822541       b
8017.00   6.39206822       a
8818.70   6.18182078       a
9620.40   5.98086852       a
10422.10   5.79520137      a
11223.80   5.62046676      a
12025.50   5.45525589      a


==> Figures_data/EDC_only_SD_BW.txt <==
801.70  12.96876123
1603.40  10.87897356
2405.10   9.77337330
3206.80   9.01656658
4008.50   8.39639723
4810.20   7.86664272
5611.90   7.40044456
6413.60   7.00887885
7215.30   6.66822541
8017.00   6.39206822
8818.70   6.18182078
9620.40   5.98086852
10422.10   5.79520137
11223.80   5.62046676
12025.50   5.45525589


==> Figures_data/EDC_only_SD_SW.dat <==
xaxis      yaxis           label
801.70   12.98080183         c
1603.40  11.01305294 	     c
2405.10   9.88258416         c
3206.80   9.08676395         c
4008.50   8.46715200         c
4810.20   7.96204577         c
5611.90   7.53707329         c
6413.60   7.17972024         c
7215.30   6.87319830         c
8017.00   6.60595058         c
8818.70   6.36032757         c
9620.40   6.13685960         c
10422.10   5.93321554        c
11223.80   5.74747978        c
12025.50   5.57700072        c

==> Figures_data/EDC_only_SD_SW.txt <==
801.70  12.98080183
1603.40  11.01305294
2405.10   9.88258416
3206.80   9.08676395
4008.50   8.46715200
4810.20   7.96204577
5611.90   7.53707329
6413.60   7.17972024
7215.30   6.87319830
8017.00   6.60595058
8818.70   6.36032757
9620.40   6.13685960
10422.10   5.93321554
11223.80   5.74747978
12025.50   5.57700072


==> Figures_data/EDC_only_opt_HD_BW_16QAM.txt <==
4008.50   7.17327735     
4810.20   6.80672588	 
5611.90   6.43484476	 
6413.60   6.08989536	 
7215.30   5.77471105	 
8017.00   5.50285721	 
8818.70   5.24133130	 
9620.40   5.00191212	 
10422.10   4.78306035	 
11223.80   4.58575272	 
12025.50   4.40730326	 


==> Figures_data/EDC_only_opt_HD_BW_64QAM.txt <==
801.70   11.44815597     
1603.40   9.76276020     
2405.10   8.41982292 
3206.80   7.52457583 
4008.50   7.17327735     
    


==> Figures_data/EDC_only_opt_HD_SW_256QAM.txt <==
801.70  12.16074783       
1603.40  10.49831475	  
2405.10   9.54330351      
3206.80   8.85038547	  
4008.50   8.29022028	  
4810.20   7.83512218	  
5611.90   7.44483010	  
6413.60   7.11379422	  
7215.30   6.82895467	  
8017.00   6.58101300	  
8818.70   6.35340148	  
9620.40   6.14449736	  
10422.10   5.95349624	  
11223.80   5.78167572	  
12025.50   5.62084290	  


==> Figures_data/EDC_only_opt_SD_BW_16QAM.txt <==
8017.00   6.39206822       
8818.70   6.18182078       
9620.40   5.98086852       
10422.10   5.79520137      
11223.80   5.62046676      
12025.50   5.45525589      


==> Figures_data/EDC_only_opt_SD_BW_256QAM.txt <==
801.70  12.96876123        
1603.40  10.87897356       
2405.10   9.77337330       

==> Figures_data/EDC_only_opt_SD_BW_64QAM.txt <==
2405.10   9.77337330       
3206.80   9.01656658       
4008.50   8.39639723       
4810.20   7.86664272       
5611.90   7.40044456       
6413.60   7.00887885       
7215.30   6.66822541       
8017.00   6.39206822       


==> Figures_data/EDC_only_opt_SD_SW_256QAM.txt <==
801.70   12.98080183         
1603.40  11.01305294 	     
2405.10   9.88258416         
3206.80   9.08676395         
4008.50   8.46715200         
4810.20   7.96204577         
5611.90   7.53707329         
6413.60   7.17972024         
7215.30   6.87319830         
8017.00   6.60595058         
8818.70   6.36032757         
9620.40   6.13685960         
10422.10  5.93321554        
11223.80  5.74747978        
12025.50  5.57700072        

==> Figures_data/FullFieldDBP_16QAM_HD_BW_MI.txt <==
801.70   8.00000000
1603.40   8.00000000
2405.10   8.00000000
3206.80   8.00000000
4008.50   7.99969095
4810.20   7.99685502
5611.90   7.98611568
6413.60   7.95788619
7215.30   7.90454041
8017.00   7.81659733
8818.70   7.70314748
9620.40   7.56359151
10422.10   7.41002247
11223.80   7.23691372
12025.50   7.05092314


==> Figures_data/FullFieldDBP_16QAM_HD_SW_MI.txt <==
801.70   7.99999906
1603.40   7.99999906
2405.10   7.99999906
3206.80   7.99999906
4008.50   7.99976444
4810.20   7.99727687
5611.90   7.98706550
6413.60   7.96029345
7215.30   7.90975637
8017.00   7.82686349
8818.70   7.72011064
9620.40   7.58935353
10422.10   7.44506582
11223.80   7.28300804
12025.50   7.11144128


==> Figures_data/FullFieldDBP_16QAM_SD_BW_MI.txt <==
801.70   8.00000000
1603.40   8.00000000
2405.10   8.00000000
3206.80   7.99999924
4008.50   7.99995683
4810.20   7.99925291
5611.90   7.99605610
6413.60   7.98549671
7215.30   7.96484312
8017.00   7.92710092
8818.70   7.87490895
9620.40   7.80194132
10422.10   7.72081989
11223.80   7.61829535
12025.50   7.50483452


==> Figures_data/FullFieldDBP_16QAM_SD_SW_MI.txt <==
801.70   8.00000000
1603.40   8.00000000
2405.10   8.00000000
3206.80   7.99999924
4008.50   7.99995683
4810.20   7.99925291
5611.90   7.99605610
6413.60   7.98549671
7215.30   7.96484312
8017.00   7.92710092
8818.70   7.87490895
9620.40   7.80194132
10422.10   7.72081990
11223.80   7.61829538
12025.50   7.50483474


==> Figures_data/FullFieldDBP_256QAM_HD_BW_MI.txt <==
801.70  15.98816665
1603.40  15.26819882
2405.10  13.67630778
3206.80  12.09457234
4008.50  10.85768399
4810.20   9.82870813
5611.90   9.05359648
6413.60   8.35550172
7215.30   7.77005508
8017.00   7.26128358
8818.70   6.77636214
9620.40   6.33632206
10422.10   5.94917361
11223.80   5.59718618
12025.50   5.28897869


==> Figures_data/FullFieldDBP_256QAM_HD_SW_MI.txt <==
801.70  15.99158195
1603.40  15.37834321
2405.10  14.08386508
3206.80  12.90034512
4008.50  12.03585741
4810.20  11.35804943
5611.90  10.85197591
6413.60  10.39177170
7215.30   9.99923415
8017.00   9.65109974
8818.70   9.31668344
9620.40   9.00534578
10422.10   8.72253403
11223.80   8.46322317
12025.50   8.22470576


==> Figures_data/FullFieldDBP_256QAM_SD_BW_MI.txt <==
801.70  15.99677230
1603.40  15.67466988
2405.10  14.76462100
3206.80  13.69846084
4008.50  12.79888093
4810.20  11.98845914
5611.90  11.33759306
6413.60  10.72831780
7215.30  10.20513471
8017.00   9.73694665
8818.70   9.31640676
9620.40   8.91457319
10422.10   8.56289505
11223.80   8.24226254
12025.50   7.95618294


==> Figures_data/FullFieldDBP_256QAM_SD_SW_MI.txt <==
801.70  15.99677230
1603.40  15.67466988
2405.10  14.76469400
3206.80  13.70121577
4008.50  12.81485759
4810.20  12.03729643
5611.90  11.42995895
6413.60  10.87446633
7215.30  10.40276968
8017.00   9.98179653
8818.70   9.60923775
9620.40   9.24967790
10422.10   8.92849731
11223.80   8.63468938
12025.50   8.37073989


==> Figures_data/FullFieldDBP_64QAM_HD_BW_MI.txt <==
801.70   12.00000000
1603.40  11.99938880
2405.10  11.95738915
3206.80  11.75775691
4008.50  11.33958652
4810.20  10.78017281
5611.90  10.19579780
6413.60   9.59162514
7215.30   9.03471438
8017.00   8.53633871
8818.70   8.05135977
9620.40   7.63793152
10422.10   7.24643698
11223.80   6.89195485
12025.50   6.59182441


==> Figures_data/FullFieldDBP_64QAM_HD_SW_MI.txt <==
801.70  11.99999605
1603.40  11.99958482
2405.10  11.96267359
3206.80  11.78219029
4008.50  11.41022015
4810.20  10.92055634
5611.90  10.42041732
6413.60   9.92028991
7215.30   9.46715267
8017.00   9.07495331
8818.70   8.70109427
9620.40   8.39185095
10422.10   8.10376957
11223.80   7.84567141
12025.50   7.62626262


==> Figures_data/FullFieldDBP_64QAM_SD_BW_MI.txt <==
801.70  12.00000000
1603.40  11.99980160
2405.10  11.98623297
3206.80  11.90418546
4008.50  11.69794165
4810.20  11.38491946
5611.90  11.02390587
6413.60  10.61636051
7215.30  10.22571688
8017.00   9.85636570
8818.70   9.47949953
9620.40   9.15069715
10422.10   8.82130370
11223.80   8.51375739
12025.50   8.24433302


==> Figures_data/FullFieldDBP_64QAM_SD_SW_MI.txt <==
801.70  12.00000000
1603.40  11.99980160
2405.10  11.98623297
3206.80  11.90418546
4008.50  11.69794165
4810.20  11.38492061
5611.90  11.02392630
6413.60  10.61651227
7215.30  10.22644298
8017.00   9.85852704
8818.70   9.48488078
9620.40   9.16151920
10422.10   8.84030303
11223.80   8.54409797
12025.50   8.28752419


==> Figures_data/FullFieldDBP_HD_BW.dat <==
xaxis      yaxis	      label
801.70  15.98816665		c
1603.40  15.26819882		c
2405.10  13.67630778		c
3206.80  12.09457234		c
4008.50  11.33958652		b
4810.20  10.78017281		b
5611.90  10.19579780		b
6413.60   9.59162514		b
7215.30   9.03471438		b
8017.00   8.53633871		b
8818.70   8.05135977		b
9620.40   7.63793152		b
10422.10   7.41002247		a
11223.80   7.23691372		a
12025.50   7.05092314		a


==> Figures_data/FullFieldDBP_opt_HD_BW_16QAM.txt <==
9620.40   7.63793152		
10422.10   7.41002247		
11223.80   7.23691372		
12025.50   7.05092314		


==> Figures_data/FullFieldDBP_opt_HD_BW_256QAM.txt <==
801.70  15.98816665		
1603.40  15.26819882		
2405.10  13.67630778		
3206.80  12.09457234		


==> Figures_data/FullFieldDBP_opt_HD_BW_64QAM.txt <==
3206.80  12.09457234		
4008.50  11.33958652		
4810.20  10.78017281		
5611.90  10.19579780		
6413.60   9.59162514		
7215.30   9.03471438		
8017.00   8.53633871		
8818.70   8.05135977	
9620.40   7.63793152		


==> Figures_data/FullFieldDBP_opt_HD_SW_256QAM.txt <==
801.70   15.99158195		
1603.40  15.37834321		
2405.10  14.08386508		
3206.80  12.90034512		
4008.50  12.03585741		
4810.20  11.35804943		
5611.90  10.85197591		
6413.60  10.39177170		
7215.30   9.99923415		
8017.00   9.65109974		
8818.70   9.31668344		
9620.40   9.00534578		
10422.10   8.72253403		
11223.80   8.46322317		
12025.50   8.22470576		

==> Figures_data/FullFieldDBP_opt_SD_BW_256QAM.txt <==
801.70  15.99677230	
1603.40  15.67466988	
2405.10  14.76462100	
3206.80  13.69846084	
4008.50  12.79888093	
4810.20  11.98845914	
5611.90  11.33759306	
6413.60  10.72831780	


==> Figures_data/FullFieldDBP_opt_SD_BW_64QAM.txt <==
6413.60  10.72831780	
7215.30  10.22571688	
8017.00   9.85636570	
8818.70   9.47949953	
9620.40   9.15069715	
10422.10   8.82130370	
11223.80   8.51375739	
12025.50   8.24433302	

==> Figures_data/FullFieldDBP_opt_SD_SW_256QAM.txt <==
801.70  15.99677230     
1603.40  15.67466988	
2405.10  14.76469400	
3206.80  13.70121577	
4008.50  12.81485759	
4810.20  12.03729643	
5611.90  11.42995895	
6413.60  10.87446633	
7215.30  10.40276968	
8017.00   9.98179653	
8818.70   9.60923775	
9620.40   9.24967790	
10422.10   8.92849731	
11223.80   8.63468938	
12025.50   8.37073989	


==> Figures_data/SingleChannelDBP_16QAM_HD_BW_MI.txt <==
801.70   7.99968807
1603.40   7.98917155
2405.10   7.90643387
3206.80   7.73370012
4008.50   7.49797836
4810.20   7.22994109
5611.90   6.92970986
6413.60   6.63939587
7215.30   6.36486068
8017.00   6.11179510
8818.70   5.87097913
9620.40   5.64183265
10422.10   5.43637932
11223.80   5.23564094
12025.50   5.05063731


==> Figures_data/SingleChannelDBP_16QAM_HD_SW_MI.txt <==
801.70   7.99999906
1603.40   7.98983363
2405.10   7.91054063
3206.80   7.74660331
4008.50   7.52413406
4810.20   7.27415972
5611.90   6.99607946
6413.60   6.73029623
7215.30   6.48144836
8017.00   6.25392480
8818.70   6.03958480
9620.40   5.83782509
10422.10   5.65796366
11223.80   5.48459074
12025.50   5.32593477


==> Figures_data/SingleChannelDBP_16QAM_SD_BW_MI.txt <==
801.70   7.99999941
1603.40   7.99682335
2405.10   7.96702061
3206.80   7.88934723
4008.50   7.76712226
4810.20   7.61615382
5611.90   7.42947435
6413.60   7.24203650
7215.30   7.05373304
8017.00   6.86709385
8818.70   6.68399811
9620.40   6.51013139
10422.10   6.34621458
11223.80   6.18233963
12025.50   6.03048820


==> Figures_data/SingleChannelDBP_16QAM_SD_SW_MI.txt <==
801.70   7.99999941
1603.40   7.99682335
2405.10   7.96702061
3206.80   7.88934723
4008.50   7.76712226
4810.20   7.61615384
5611.90   7.42947477
6413.60   7.24203929
7215.30   7.05374870
8017.00   6.86715882
8818.70   6.68417959
9620.40   6.51053269
10422.10   6.34692977
11223.80   6.18360889
12025.50   6.03258016


==> Figures_data/SingleChannelDBP_256QAM_HD_BW_MI.txt <==
801.70  11.25360713
1603.40   9.00138475
2405.10   7.71420118
3206.80   6.80292116
4008.50   6.09946536
4810.20   5.53571356
5611.90   5.06146196
6413.60   4.65742730
7215.30   4.32499805
8017.00   4.02650315
8818.70   3.78204404
9620.40   3.56055783
10422.10   3.36334444
11223.80   3.19284566
12025.50   3.04209716


==> Figures_data/SingleChannelDBP_256QAM_HD_SW_MI.txt <==
801.70  12.29219499
1603.40  10.81470739
2405.10   9.95634296
3206.80   9.32597714
4008.50   8.82521651
4810.20   8.40876228
5611.90   8.04093482
6413.60   7.71350697
7215.30   7.43152919
8017.00   7.16923807
8818.70   6.94301093
9620.40   6.72957027
10422.10   6.53395181
11223.80   6.35763700
12025.50   6.19639593


==> Figures_data/SingleChannelDBP_256QAM_SD_BW_MI.txt <==
801.70  13.11554587
1603.40  11.30757767
2405.10  10.16401824
3206.80   9.33733464
4008.50   8.70486104
4810.20   8.18681590
5611.90   7.74893803
6413.60   7.37007127
7215.30   7.04543897
8017.00   6.75428652
8818.70   6.49824232
9620.40   6.26426014
10422.10   6.05037005
11223.80   5.86055639
12025.50   5.68247397


==> Figures_data/SingleChannelDBP_256QAM_SD_SW_MI.txt <==
801.70  13.12458356
1603.40  11.40584504
2405.10  10.37088264
3206.80   9.62978576
4008.50   9.06178952
4810.20   8.59119346
5611.90   8.18459783
6413.60   7.82874268
7215.30   7.51825010
8017.00   7.23703560
8818.70   6.98991125
9620.40   6.76180375
10422.10   6.55186014
11223.80   6.36457327
12025.50   6.18938259


==> Figures_data/SingleChannelDBP_64QAM_HD_BW_MI.txt <==
801.70  11.51667262
1603.40  10.16243694
2405.10   8.99270826
3206.80   8.10473043
4008.50   7.39362246
4810.20   6.83382070
5611.90   6.35626779
6413.60   5.96760495
7215.30   5.61782122
8017.00   5.31128547
8818.70   5.03967546
9620.40   4.78677960
10422.10   4.56762154
11223.80   4.36862360
12025.50   4.17965901


==> Figures_data/SingleChannelDBP_64QAM_HD_SW_MI.txt <==
801.70  11.56103596
1603.40  10.38386702
2405.10   9.42410552
3206.80   8.73446580
4008.50   8.20532099
4810.20   7.79840735
5611.90   7.45371355
6413.60   7.17147938
7215.30   6.91546179
8017.00   6.68533340
8818.70   6.47847133
9620.40   6.28503413
10422.10   6.11394268
11223.80   5.95624386
12025.50   5.80587025


==> Figures_data/SingleChannelDBP_64QAM_SD_BW_MI.txt <==
801.70  11.79309768
1603.40  11.00293640
2405.10  10.20652303
3206.80   9.53222459
4008.50   8.96466688
4810.20   8.47871304
5611.90   8.04641848
6413.60   7.67547964
7215.30   7.34615029
8017.00   7.04575819
8818.70   6.77250641
9620.40   6.51855646
10422.10   6.29722611
11223.80   6.09704326
12025.50   5.90133430


==> Figures_data/SingleChannelDBP_64QAM_SD_SW_MI.txt <==
801.70  11.79309768
1603.40  11.00295473
2405.10  10.20717063
3206.80   9.53695503
4008.50   8.97986024
4810.20   8.51114747
5611.90   8.10173354
6413.60   7.75587731
7215.30   7.45140828
8017.00   7.17618605
8818.70   6.92760890
9620.40   6.69811311
10422.10   6.49776378
11223.80   6.31651690
12025.50   6.13988373


==> Figures_data/SingleChannelDBP_HD_BW.dat <==
 xaxis      yaxis         label    
801.70   11.51667262        b
1603.40  10.16243694	    b
2405.10   8.99270826	    b
3206.80   8.10473043	    b
4008.50   7.49797836	    a
4810.20   7.22994109	    a
5611.90   6.92970986	    a
6413.60   6.63939587	    a
7215.30   6.36486068	    a
8017.00   6.11179510	    a
8818.70   5.87097913	    a
9620.40   5.64183265	    a
10422.10   5.43637932	    a
11223.80   5.23564094	    a
12025.50   5.05063731	    a

==> Figures_data/SingleChannelDBP_HD_BW.txt <==
801.70  11.51667262
1603.40  10.16243694
2405.10   8.99270826
3206.80   8.10473043
4008.50   7.49797836
4810.20   7.22994109
5611.90   6.92970986
6413.60   6.63939587
7215.30   6.36486068
8017.00   6.11179510
8818.70   5.87097913
9620.40   5.64183265
10422.10   5.43637932
11223.80   5.23564094
12025.50   5.05063731


==> Figures_data/SingleChannelDBP_HD_SW.dat <==
xaxis      yaxis       	  label 
801.70  12.29219499         c
1603.40  10.81470739	    c
2405.10   9.95634296 	    c
3206.80   9.32597714	    c
4008.50   8.82521651	    c
4810.20   8.40876228	    c
5611.90   8.04093482	    c
6413.60   7.71350697	    c
7215.30   7.43152919	    c
8017.00   7.16923807	    c
8818.70   6.94301093	    c
9620.40   6.72957027	    c
10422.10   6.53395181	    c
11223.80   6.35763700	    c
12025.50   6.19639593	    c


==> Figures_data/SingleChannelDBP_HD_SW.txt <==
801.70  12.29219499
1603.40  10.81470739
2405.10   9.95634296
3206.80   9.32597714
4008.50   8.82521651
4810.20   8.40876228
5611.90   8.04093482
6413.60   7.71350697
7215.30   7.43152919
8017.00   7.16923807
8818.70   6.94301093
9620.40   6.72957027
10422.10   6.53395181
11223.80   6.35763700
12025.50   6.19639593


==> Figures_data/SingleChannelDBP_SD_BW.dat <==
xaxis       yaxis             label 
801.70   13.11554587            c
1603.40  11.30757767            c
2405.10  10.20652303	        b
3206.80   9.53222459	        b
4008.50   8.96466688		b
4810.20   8.47871304		b
5611.90   8.04641848		b
6413.60   7.67547964		b
7215.30   7.34615029		b
8017.00   7.04575819		b
8818.70   6.77250641		b
9620.40   6.51855646		b
10422.10   6.34621458		a
11223.80   6.18233963		a
12025.50   6.03048820		a


==> Figures_data/SingleChannelDBP_SD_BW.txt <==
801.70  13.11554587
1603.40  11.30757767
2405.10  10.20652303
3206.80   9.53222459
4008.50   8.96466688
4810.20   8.47871304
5611.90   8.04641848
6413.60   7.67547964
7215.30   7.34615029
8017.00   7.04575819
8818.70   6.77250641
9620.40   6.51855646
10422.10   6.34621458
11223.80   6.18233963
12025.50   6.03048820


==> Figures_data/SingleChannelDBP_opt_HD_BW_16QAM.txt <==
3206.80   8.10473043	    
4008.50   7.49797836	    
4810.20   7.22994109	    
5611.90   6.92970986	    
6413.60   6.63939587	    
7215.30   6.36486068	    
8017.00   6.11179510	    
8818.70   5.87097913	    
9620.40   5.64183265	    
10422.10   5.43637932	    
11223.80   5.23564094	    
12025.50   5.05063731	    

==> Figures_data/SingleChannelDBP_opt_HD_BW_64QAM.txt <==
801.70   11.51667262        
1603.40  10.16243694	    
2405.10   8.99270826	    
3206.80   8.10473043	    

==> Figures_data/SingleChannelDBP_opt_HD_SW_256QAM.txt <==
801.70   12.29219499         
1603.40  10.81470739	    
2405.10   9.95634296 	    
3206.80   9.32597714	    
4008.50   8.82521651	   
4810.20   8.40876228	    
5611.90   8.04093482	    
6413.60   7.71350697	    
7215.30   7.43152919	    
8017.00   7.16923807	    
8818.70   6.94301093	    
9620.40   6.72957027	    
10422.10   6.53395181	    
11223.80   6.35763700	    
12025.50   6.19639593	    


==> Figures_data/SingleChannelDBP_opt_SD_BW_16QAM.txt <==
9620.40   6.51855646		
10422.10   6.34621458		
11223.80   6.18233963		
12025.50   6.03048820		


==> Figures_data/SingleChannelDBP_opt_SD_BW_256QAM.txt <==
801.70   13.11554587            
1603.40  11.30757767            


==> Figures_data/SingleChannelDBP_opt_SD_BW_64QAM.txt <==
1603.40  11.30757767            
2405.10  10.20652303	        
3206.80   9.53222459	        
4008.50   8.96466688		
4810.20   8.47871304		
5611.90   8.04641848		
6413.60   7.67547964		
7215.30   7.34615029		
8017.00   7.04575819		
8818.70   6.77250641		
9620.40   6.51855646		

==> Figures_data/SingleChannelDBP_opt_SD_SW_256QAM.txt <==
801.70  13.12458356		        
1603.40  11.40584504		
2405.10  10.37088264	
3206.80   9.62978576		
4008.50   9.06178952		
4810.20   8.59119346		
5611.90   8.18459783		
6413.60   7.82874268		
7215.30   7.51825010		
8017.00   7.23703560		
8818.70   6.98991125		
9620.40   6.76180375		
10422.10   6.55186014		
11223.80   6.36457327		
12025.50   6.18938259		
